Swarm-LIO2: Decentralized, Efficient LiDAR-inertial Odometry for UAV Swarms

Aerial swarm systems possess immense potential in various aspects, such as cooperative exploration, target tracking, search and rescue. Efficient, accurate self and mutual state estimation are the critical preconditions for completing these swarm tasks, which remain challenging research topics. This paper proposes Swarm-LIO2: a fully decentralized, plug-and-play, computationally efficient, and bandwidth-efficient LiDAR-inertial odometry for aerial swarm systems. Swarm-LIO2 uses a decentralized, plug-and-play network as the communication infrastructure. Only bandwidth-efficient and low-dimensional information is exchanged, including identity, ego-state, mutual observation measurements, and global extrinsic transformations. To support the plug-and-play of new teammate participants, Swarm-LIO2 detects potential teammate UAVs and initializes the temporal offset and global extrinsic transformation all automatically. To enhance the initialization efficiency, novel reflectivity-based UAV detection, trajectory matching, and factor graph optimization methods are proposed. For state estimation, Swarm-LIO2 fuses LiDAR, IMU, and mutual observation measurements within an efficient ESIKF framework, with careful compensation of temporal delay and modeling of measurements to enhance the accuracy and consistency.

==> cover_note.txt <==
Dear Editors, 

I am writing to submit an original research article entitled “Occupancy Grid Mapping without Ray Casting for High-resolution LiDAR sensors” as a regular paper for consideration by Transactions on Robotics (T-RO). We confirm that this work is original and has not been published elsewhere, nor is it currently under consideration for publication elsewhere.

Our proposed framework offers an innovative and efficient approach to occupancy mapping for high-resolution LiDAR sensors. We believe this manuscript is of significant interest to the field of robotic systems and has the potential to benefit researchers and practitioners in this area.

Should you have any questions or concerns regarding this manuscript, please contact me at yixicai@connect.hku.hk. 

We faithfully appreciate your consideration of this manuscript. 

Sincerely,
Yixi Cai, Fanze Kong, Yunfan Ren, Fangcheng Zhu, Jiarong Lin, and Fu Zhang
